Language-Conditioned Graph Networks for Relational Reasoning

Solving grounded language tasks often requires reasoning about relationships between objects in the context of a given task. For example, to answer the question "What color is the mug on the plate?" we must check the color of the specific mug that satisfies the "on" relationship with respect to the plate. Recent work has proposed various methods capable of complex relational reasoning. However, most of their power is in the inference structure, while the scene is represented with simple local appearance features. In this paper, we take an alternate approach and build contextualized representations for objects in a visual scene to support relational reasoning. We propose a general framework of Language-Conditioned Graph Networks (LCGN), where each node represents an object, and is described by a context-aware representation from related objects through iterative message passing conditioned on the textual input. E.g., conditioning on the "on" relationship to the plate, the object "mug" gathers messages from the object "plate" to update its representation to "mug on the plate", which can be easily consumed by a simple classifier for answer prediction. We experimentally show that our LCGN approach effectively supports relational reasoning and improves performance across several tasks and datasets. Our code is available at http://ronghanghu.com/lcgn.

==> figures/clevr/00000056_CLEVR_val_000005.json <==
{"question": "how many other things are the same size as the yellow rubber ball", "ans_pred": "3", "ans_gt": "3"}

==> figures/clevr/00000058_CLEVR_val_000005.json <==
{"question": "what color is the matte ball that is the same size as the gray metal thing", "ans_pred": "yellow", "ans_gt": "yellow"}

==> figures/clevr_refplus/00000029_CLEVR_val_000006.json <==
{"refexp": "any other things that are the same shape as the big matte things", "bbox_pred": [290.33131190708707, 84.87172535487584, 94.38377271379738, 92.87455041067942], "bbox_gt": [289.0, 81.0, 93.0, 93.0]}

==> figures/clevr_refplus/00000031_CLEVR_val_000006.json <==
{"refexp": "the second one of the cubes from right", "bbox_pred": [48.224323817661826, 92.697263445173, 101.0100816999163, 103.85191672188894], "bbox_gt": [53.0, 97.0, 102.0, 103.0]}

==> figures/clevr_refplus_supp/00000049_CLEVR_val_000011.json <==
{"refexp": "any other matte things that have the same shape as the first one of the red metal things from right", "bbox_pred": [225.4053497314453, 158.15807342529297, 111.60023171561102, 128.77187892368863], "bbox_gt": [238.0, 167.0, 112.0, 129.0]}

==> figures/clevr_refplus_supp/00000072_CLEVR_val_000017.json <==
{"refexp": "the second one of the things from left", "bbox_pred": [146.10660552978516, 92.09033693586078, 62.24103614262171, 61.545553479875835], "bbox_gt": [136.0, 90.0, 68.0, 67.0]}

==> figures/clevr_refplus_supp/00000077_CLEVR_val_000019.json <==
{"refexp": "any other yellow shiny objects that have the same size as the first one of the objects from front", "bbox_pred": [51.98005403791155, 78.67119925362724, 91.09377615792411, 86.2175303867885], "bbox_gt": [54.0, 77.0, 90.0, 86.0]}

==> figures/clevr_refplus_supp/00000078_CLEVR_val_000019.json <==
{"refexp": "any other tiny objects that have the same material as the third one of the objects from left", "bbox_pred": [267.42601326533725, 127.1811294555664, 38.014590672084296, 43.912746156965], "bbox_gt": [268.0, 127.0, 37.0, 46.0]}

==> figures/clevr_refplus_supp/00000093_CLEVR_val_000024.json <==
{"refexp": "the second one of the shiny objects from front", "bbox_pred": [12.122640609741211, 94.46753365652901, 105.90389006478445, 99.26924187796456], "bbox_gt": [16.0, 93.0, 106.0, 97.0]}

==> figures/clevr_refplus_supp/00000110_CLEVR_val_000028.json <==
{"refexp": "the first one of the things from front that are on the right side of the first one of the purple spheres from front", "bbox_pred": [220.78262329101562, 201.93303516932897, 59.18387985229492, 66.76802389962333], "bbox_gt": [208.0, 196.0, 59.0, 66.0]}

==> figures/clevr_refplus_supp/00000119_CLEVR_val_000031.json <==
{"refexp": "any other matte things of the same shape as the fifth one of the rubber things from right", "bbox_pred": [234.97195856911796, 95.36936896187919, 32.504239014216836, 40.51494216918945], "bbox_gt": [194.0, 143.0, 40.0, 48.0]}

==> figures/clevr_refplus_supp/00000125_CLEVR_val_000033.json <==
{"refexp": "look at sphere that is right of the first one of the things from front ; the second one of the objects from right that are in front of it", "bbox_pred": [278.6290260723659, 190.20573479788644, 48.691073077065596, 63.81391688755582], "bbox_gt": [130.0, 184.0, 38.0, 38.0]}

==> figures/clevr_supp/00000003_CLEVR_val_000000.json <==
{"question": "there is a small gray block ; are there any spheres to the left of it", "ans_pred": "yes", "ans_gt": "yes"}

==> figures/clevr_supp/00000004_CLEVR_val_000000.json <==
{"question": "is the purple thing the same shape as the large gray rubber thing", "ans_pred": "no", "ans_gt": "no"}

==> figures/clevr_supp/00000022_CLEVR_val_000002.json <==
{"question": "do the large metal sphere and the matte block have the same color", "ans_pred": "yes", "ans_gt": "yes"}

==> figures/clevr_supp/00000047_CLEVR_val_000004.json <==
{"question": "is there anything else that has the same material as the red thing", "ans_pred": "yes", "ans_gt": "yes"}

==> figures/clevr_supp/00000077_CLEVR_val_000007.json <==
{"question": "is there any other thing that is the same color as the cylinder", "ans_pred": "no", "ans_gt": "no"}

==> figures/clevr_supp/00000087_CLEVR_val_000008.json <==
{"question": "what number of other objects are there of the same size as the gray sphere", "ans_pred": "5", "ans_gt": "5"}

==> figures/clevr_supp/00000310_CLEVR_val_000031.json <==
{"question": "is the number of small cylinders behind the cyan thing greater than the number of cubes that are behind the green block", "ans_pred": "yes", "ans_gt": "no"}

==> figures/clevr_supp/00000404_CLEVR_val_000040.json <==
{"question": "how many other objects are the same shape as the purple metallic thing", "ans_pred": "6", "ans_gt": "7"}

==> figures/gqa/00000016_2416944.json <==
{"question": "the frisbee is on what animal", "ans_pred": "dog", "ans_gt": "dog"}

==> figures/gqa/00001536_2414858.json <==
{"question": "is the fence in front of the elephant green and metallic", "ans_pred": "yes", "ans_gt": "yes"}

==> figures/gqa_supp/00000232_2412630.json <==
{"question": "what vehicle is on the highway", "ans_pred": "truck", "ans_gt": "ambulance"}

==> figures/gqa_supp/00000275_2339651.json <==
{"question": "who is holding the umbrella", "ans_pred": "woman", "ans_gt": "lady"}

==> figures/gqa_supp/00000367_1159529.json <==
{"question": "what color is the flag", "ans_pred": "white", "ans_gt": "white"}

==> figures/gqa_supp/00000371_1159529.json <==
{"question": "are there carts near the pond", "ans_pred": "yes", "ans_gt": "yes"}

==> figures/gqa_supp/00000701_2317278.json <==
{"question": "on what does the man sit", "ans_pred": "bench", "ans_gt": "bench"}

==> figures/gqa_supp/00000766_2336788.json <==
{"question": "what type of vehicle is in front of the hanging wires", "ans_pred": "train", "ans_gt": "train"}

==> figures/gqa_supp/00000800_2405764.json <==
{"question": "are there both a tennis ball and a racket in the image", "ans_pred": "yes", "ans_gt": "yes"}
